Regulating star formation in a magnetized disk galaxy

We use high-resolution MHD simulations of isolated disk galaxies to investigate the co-evolution of magnetic fields with a self-regulated, star-forming interstellar medium (ISM). The simulations are conducted using the Ramses AMR code on the standard Agora initial condition, with gas cooling, star formation and feedback. We run galaxies with a variety of initial magnetic field strengths. The fields grow rapidly and achieve approximate saturation within 500 Myr, but at different levels. The galaxies reach a quasi-steady state, with slowly declining star formation due to both gas consumption and increases in the field strength at intermediate ISM densities. We connect this behaviour to differences in the gas properties and overall structure of the galaxies. In particular, strong fields limit feedback bubbles. Different cases support the ISM using varying combinations of magnetic pressure, turbulence and thermal energy. Magnetic support is closely linked to stellar feedback in the case of initially weak fields but not for initially strong fields. The spatial distribution of these supports is also different in each case, and this is reflected in the stability of the gas disk. We relate this back to the overall distribution of star formation in each case. We conclude that a weak initial field can grow to produce a realistic model of a local disk galaxy, but starting with typical field strengths will not.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
